Very deep images of the innermost regions of the beta Pictoris debris disc at Lp

Very few debris discs have been imaged in scattered light at wavelengths beyond 3 microns because the thermal emission from both the sky and the telescope is generally too strong with respect to the faint emission of a debris disc. We present here the first analysis of a high angular resolution image of the disc of beta Pictoris at 3.8 microns. Our primary objective is to probe the innermost parts of the beta Pictoris debris disc and describe its morphology. We performed extensive forward modelling to correct for the biases induced by angular differential imaging on extended objects and derive the physical parameters of the disc. This work relies on a new analysis of seven archival datasets of beta Pictoris observed with VLT/NaCo in the Lp band, associated with disc forward modelling to correct for the biases induced by that technique. The disc is detected above a 5 sigma level between 0.4" and 3.8". The two extensions have a similar brightness within error bars. We confirm an asymmetry previously observed at larger distances from the star and at shorter wavelengths: the isophotes are more widely spaced on the north-west side (above the disc apparent midplane) than on the south-east side. This is interpreted as a small inclination of the disc combined with anisotropic scattering. Our best-fit model has an inclination of 86 degrees with an anisotropic Henyey- Greenstein coefficient of 0.36. This interpretation is supported by a new asymmetry detected in the disc: the disc is significantly bowed towards the north-west within 3" (above the apparent midplane). We also detect a possible new asymmetry within 1", but at this stage we cannot discern between a real feature and an underlying speckle.

==> arxiv_info.txt <==
Very deep images of the innermost regions of the beta Pictoris debris disc at Lp

J. Milli, A.-M. Lagrange, D. Mawet, O. Absil, J.-C. Augereau, D. Mouillet, A. Boccaletti, J. H. Girard, G. Chauvin

Very few debris discs have been imaged in scattered light at wavelengths beyond 3 microns because the thermal emission from both the sky and the telescope is generally too strong with respect to the faint emission of a debris disc. We present here the first analysis of a high angular resolution image of the disc of beta Pictoris at 3.8 microns. Our primary objective is to probe the innermost parts of the beta Pictoris debris disc and describe its morphology. We performed extensive forward modelling to correct for the biases induced by angular differential imaging on extended objects and derive the physical parameters of the disc.
This work relies on a new analysis of seven archival datasets of beta Pictoris observed with VLT/NaCo in the Lp band, including observations made with the Annular Groove Phase Mask vortex coronagraph in 2013. The data analysis consists of Angular Differential Imaging associated with disc forward modelling to correct for the biases induced by that technique. The disc model is subtracted from the data and the reduction performed again in order to minimize the residuals in the final image.
The disc is detected above a 5 sigma level between 0.4" and 3.8". The two extensions have a similar brightness within error bars. We confirm an asymmetry previously observed at larger distances from the star and at shorter wavelengths: the isophotes are more widely spaced on the north-west side (above the disc apparent midplane) than on the south-east side. This is interpreted as a small inclination of the disc combined with anisotropic scattering. Our best-fit model has an inclination of 86 degrees with an anisotropic Henyey- Greenstein coefficient of 0.36. This interpretation is supported by a new asymmetry detected in the disc: the disc is significantly bowed towards the north-west within 3" (above the apparent midplane). We also detect a possible new asymmetry within 1", but at this stage we cannot discern between a real feature and an underlying speckle.

11 pages, 17 figures, 4 Tables, accepted to A&A
